PyKoopman: A Python Package for Data-Driven Approximation of the Koopman Operator

PyKoopman is a Python package for the data-driven approximation of the Koopman operator associated with a dynamical system. The Koopman operator is a principled linear embedding of nonlinear dynamics and facilitates the prediction, estimation, and control of strongly nonlinear dynamics using linear systems theory. In particular, PyKoopman provides tools for data-driven system identification for unforced and actuated systems that build on the equation-free dynamic mode decomposition (DMD) and its variants. In this work, we provide a brief description of the mathematical underpinnings of the Koopman operator, an overview and demonstration of the features implemented in PyKoopman (with code examples), practical advice for users, and a list of potential extensions to PyKoopman. Software is available at http://github.com/dynamicslab/pykoopman

==> JOSS/codemeta.json <==
{
  "@context": "https://raw.githubusercontent.com/codemeta/codemeta/master/codemeta.jsonld",
  "@type": "Code",
  "author": [
    {
      "@id": "https://orcid.org/0000-0002-2462-362X",
      "@type": "Person",
      "email": "shawnpan@uw.edu",
      "name": "Shaowu Pan",
      "affiliation": "Department of Applied Mathematics, University of Washington"
    },
    {
      "@id": "https://orcid.org/0000-0001-6049-0812",
      "@type": "Person",
      "email": "eurika.kaiser@gmail.com",
      "name": "Eurika Kaiser",
      "affiliation": "Department of Applied Mathematics, University of Washington"
    },
    {
      "@id": "https://orcid.org/0000-0003-0944-900X",
      "@type": "Person",
      "email": "briandesilva1@gmail.com",
      "name": "Brian M. de Silva",
      "affiliation": "Department of Mechanical Engineering, University of Washington"
    },
    {
      "@id": "https://orcid.org/0000-0002-6004-2275",
      "@type": "Person",
      "email": "kutz@uw.edu",
      "name": "J. Nathan Kutz",
      "affiliation": "Department of Applied Mathematics, University of Washington"
    },
    {
      "@id": "https://orcid.org/0000-0002-6565-5118",
      "@type": "Person",
      "email": "sbrunton@uw.edu",
      "name": "Steven L. Brunton",
      "affiliation": "Department of Mechanical Engineering, University of Washington"
    }
  ],
  "identifier": "",
  "codeRepository": "https://github.com/dynamicslab/pykoopman",
  "datePublished": "2021-10-21",
  "dateModified": "2021-10-21",
  "dateCreated": "2021-10-21",
  "description": "A Python Package for Data-Driven Approximation of the Koopman Operator",
  "keywords": "python, dynamical systems, Koopman operator, machine learning",
  "license": "MIT",
  "title": "PyKoopman",
  "version": "v0.2.0"
}

